Code generation for generally mapped finite elements

Many classical finite elements such as the Argyris and Bell elements have long been absent from high-level PDE software. Building on recent theoretical work, we describe how to implement very general finite element transformations in FInAT and hence into the Firedrake finite element system. Numerical results evaluate the new elements, comparing them to existing methods for classical problems. For a second order model problem, we find that new elements give smooth solutions at a mild increase in cost over standard Lagrange elements. For fourth-order problems, however, the newly-enabled methods significantly outperform interior penalty formulations. We also give some advanced use cases, solving the nonlinear Cahn-Hilliard equation and some biharmonic eigenvalue problems (including Chladni plates) using $C^1$ discretizations.

==> code/data/biharmonic-h1-stats.csv <==
Name,Nrows,NNZ,NNZperRow,kappa
{$P^2$},289,6241,21.59515570934256,9231.184015217152
{$P^4$},1089,59649,54.774104683195596,387481.48546458397
{$P^5$},1681,129361,76.95478881618085,2531468.0626400844


==> code/data/biharmonic-h2-stats.csv <==
Name,Nrows,NNZ,NNZperRow,kappa
Morley,289,3073,10.633217993079585,482.16422016868586
Bell,486,17892,36.81481481481482,1192952.3096107247
Argyris,694,28468,41.02017291066282,627141.4005244984


==> code/data/biharmonic.Argyris.5.csv <==
N,Error,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,1.445471e-06,1.812267e-02,9.276152e-03,7.872343e-03,1.397610e-03,2.943277e-03,5.872250e-03,0.000000e+00
16,5.194023e-08,6.108618e-02,4.118466e-02,3.521824e-02,5.954504e-03,8.410215e-03,1.144052e-02,1.092196e-02
32,2.497238e-10,2.624638e-01,2.020280e-01,1.662726e-01,3.572869e-02,3.079987e-02,2.949309e-02,4.612565e-02
64,3.323315e-12,1.212288e+00,9.931040e-01,8.178785e-01,1.751606e-01,1.155598e-01,1.032424e-01,2.222481e-01
128,1.305541e-13,5.741235e+00,4.915877e+00,4.075276e+00,8.403673e-01,4.408205e-01,3.830323e-01,1.141880e+00


==> code/data/biharmonic.Bell.5.csv <==
N,Error,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,1.683354e-05,1.215744e-02,4.204035e-03,3.645420e-03,5.519390e-04,2.301455e-03,5.620956e-03,0.000000e+00
16,3.057020e-07,3.333902e-02,1.722026e-02,1.484299e-02,2.369165e-03,6.129265e-03,9.949684e-03,6.578922e-03
32,1.091036e-08,1.376901e-01,8.875751e-02,7.618165e-02,1.255393e-02,2.183414e-02,2.700067e-02,2.720261e-02
64,2.441509e-10,6.267536e-01,4.562969e-01,3.787878e-01,7.745767e-02,7.777095e-02,9.240413e-02,1.319258e-01
128,7.668686e-12,3.063806e+00,2.358012e+00,1.966458e+00,3.913836e-01,3.128593e-01,3.919652e-01,6.538322e-01


==> code/data/biharmonic.Morley.2.csv <==
N,Error,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,8.239609e-02,7.490396e-03,2.299309e-03,2.096176e-03,1.971722e-04,8.511543e-04,4.312992e-03,0.000000e+00
16,2.195556e-02,1.607537e-02,1.079631e-02,9.842157e-03,9.107590e-04,1.060724e-03,4.318953e-03,1.515865e-03
32,5.710992e-03,5.911255e-02,5.211949e-02,4.761815e-02,4.407883e-03,2.027750e-03,5.181074e-03,4.736423e-03
64,1.450709e-03,2.512364e-01,2.371955e-01,2.130699e-01,2.381587e-02,5.779028e-03,9.022236e-03,1.894999e-02
128,3.646828e-04,1.150504e+00,1.108699e+00,9.877737e-01,1.195722e-01,2.085328e-02,2.413940e-02,8.227301e-02


==> code/data/biharmonicdg.Lagrange.2.csv <==
N,Error,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,5.518425e-02,1.389313e-02,4.232645e-03,4.099369e-03,1.287460e-04,1.680851e-03,7.956028e-03,0.000000e+00
16,2.118424e-02,3.350163e-02,2.197099e-02,2.040887e-02,1.554728e-03,3.829956e-03,7.668257e-03,4.092216e-03
32,6.369729e-03,1.274230e-01,1.055996e-01,9.923530e-02,6.347656e-03,1.231337e-02,9.450197e-03,1.660347e-02
64,1.702225e-03,5.783103e-01,5.153837e-01,4.732156e-01,4.212999e-02,4.531026e-02,1.740432e-02,7.269287e-02
128,4.348024e-04,2.832126e+00,2.603295e+00,2.389030e+00,2.141595e-01,1.858380e-01,4.236960e-02,3.394544e-01


==> code/data/biharmonicdg.Lagrange.3.csv <==
N,Error,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,1.223708e-03,2.391124e-02,1.188564e-02,1.130605e-02,5.729198e-04,3.362894e-03,8.631706e-03,0.000000e+00
16,9.180792e-05,8.292556e-02,6.448364e-02,5.702400e-02,7.449389e-03,9.334803e-03,9.060144e-03,9.416103e-03
32,6.113176e-06,3.506999e-01,3.050411e-01,2.690744e-01,3.593993e-02,3.189707e-02,1.362157e-02,3.856039e-02
64,3.885322e-07,1.752810e+00,1.593061e+00,1.397791e+00,1.952057e-01,1.271601e-01,3.221965e-02,2.131562e-01
128,2.437786e-08,8.232815e+00,7.609884e+00,6.692807e+00,9.164484e-01,5.184829e-01,1.027234e-01,9.647160e-01


==> code/data/biharmonicdg.Lagrange.4.csv <==
N,Error,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,1.159672e-05,3.385329e-02,1.997137e-02,1.924610e-02,7.205009e-04,5.756617e-03,8.097172e-03,0.000000e+00
16,2.467739e-07,1.382108e-01,1.074927e-01,9.778070e-02,9.694099e-03,2.041411e-02,1.023173e-02,2.526093e-02
32,5.774050e-09,6.651478e-01,5.663512e-01,4.987988e-01,6.751513e-02,7.999587e-02,1.859498e-02,1.068428e-01
64,1.582570e-10,3.368726e+00,2.982600e+00,2.635313e+00,3.471811e-01,3.340833e-01,5.143452e-02,5.297987e-01
128,4.828595e-12,1.790362e+01,1.636006e+01,1.469069e+01,1.668927e+00,1.361112e+00,1.797457e-01,2.549852e+00


==> code/data/biharmonicdg.Lagrange.5.csv <==
N,Error,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,4.583774e-07,5.523014e-02,3.725600e-02,3.622222e-02,1.028061e-03,1.025820e-02,7.687330e-03,0.000000e+00
16,6.811345e-09,2.662492e-01,2.137511e-01,1.937921e-01,1.993585e-02,4.037476e-02,1.201725e-02,5.047035e-02
32,1.036160e-10,1.308324e+00,1.112739e+00,9.954610e-01,1.172264e-01,1.691356e-01,2.616024e-02,2.316046e-01
64,1.713833e-12,7.003057e+00,6.225023e+00,5.614231e+00,6.106222e-01,6.975262e-01,7.954931e-02,1.180219e+00
128,2.464217e-12,4.052717e+01,3.736650e+01,3.382050e+01,3.545264e+00,2.877095e+00,2.793617e-01,7.003391e+00


==> code/data/biharmonicflops.csv <==
Name, Cell Flops, Edge Flops
{$P^2$},3.060000e+02,6.807000e+03
{$P^3$},2.280000e+03,1.960650e+04
{$P^4$},9.510000e+03,5.350200e+04
{$P^5$},3.565200e+04,1.237575e+05
Morley,3.060000e+02,0.000000e+00
Bell,3.154800e+04,0.000000e+00
Argyris,4.062000e+04,0.000000e+00


==> code/data/poisson.Argyris.5.csv <==
N,Error,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,1.910214e-06,1.822019e-02,8.651495e-03,8.314133e-03,3.335476e-04,3.928900e-03,5.614758e-03,0.000000e+00
16,2.297771e-08,6.263065e-02,3.919387e-02,3.543091e-02,3.750563e-03,1.073980e-02,1.264834e-02,1.104093e-02
32,3.422027e-10,2.606502e-01,1.783099e-01,1.595740e-01,1.870847e-02,4.229689e-02,3.990865e-02,4.783273e-02
64,8.887487e-12,1.169426e+00,8.784566e-01,7.893789e-01,8.901262e-02,1.520755e-01,1.385162e-01,2.102931e-01
128,8.520396e-14,5.816245e+00,4.549917e+00,4.081823e+00,4.673007e-01,6.214156e-01,6.427906e-01,1.153826e+00


==> code/data/poisson.Bell.5.csv <==
N,Error,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,2.655995e-05,1.154184e-02,3.717184e-03,3.568411e-03,1.449585e-04,2.730846e-03,5.070686e-03,0.000000e+00
16,1.081979e-06,3.735518e-02,1.705790e-02,1.545262e-02,1.594305e-03,8.618116e-03,1.163435e-02,6.848812e-03
32,2.902216e-08,1.394031e-01,7.668900e-02,6.988478e-02,6.783485e-03,2.868438e-02,3.393912e-02,2.808452e-02
64,6.562470e-10,6.223991e-01,3.855553e-01,3.445032e-01,4.100084e-02,1.128826e-01,1.236885e-01,1.288381e-01
128,1.934170e-11,2.939155e+00,2.024323e+00,1.829432e+00,1.947231e-01,4.412067e-01,4.726455e-01,6.133611e-01


==> code/data/poisson.Hermite.3.csv <==
N,Error,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,3.421900e-04,8.294582e-03,2.993584e-03,2.736092e-03,2.539158e-04,9.911060e-04,4.287958e-03,0.000000e+00
16,2.676436e-05,2.383661e-02,1.515889e-02,1.224184e-02,2.870321e-03,1.718998e-03,7.062912e-03,3.550053e-03
32,1.858928e-06,8.441591e-02,6.560254e-02,5.438066e-02,1.112723e-02,4.735231e-03,1.430178e-02,1.219344e-02
64,1.213602e-07,3.590844e-01,2.985730e-01,2.470479e-01,5.118966e-02,1.622725e-02,4.509211e-02,4.835629e-02
128,7.721301e-09,1.752474e+00,1.517680e+00,1.188246e+00,3.282557e-01,6.918097e-02,1.684315e-01,2.302375e-01


==> code/data/poisson.Lagrange.3.csv <==
N,Error,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,1.356738e-04,1.391482e-02,6.594658e-03,6.081820e-03,5.075932e-04,1.213074e-03,6.077766e-03,0.000000e+00
16,8.277896e-06,4.166627e-02,3.197575e-02,2.698731e-02,4.969835e-03,1.899481e-03,7.734537e-03,3.323317e-03
32,5.094926e-07,1.650074e-01,1.426575e-01,1.225328e-01,2.010179e-02,6.236553e-03,1.600194e-02,1.348090e-02
64,3.161851e-08,7.039132e-01,6.401954e-01,5.435545e-01,9.657645e-02,1.690674e-02,4.642415e-02,5.169415e-02
128,1.969775e-09,3.407885e+00,3.173482e+00,2.540409e+00,6.328354e-01,6.805468e-02,1.648483e-01,2.518280e-01


==> code/data/poisson.Lagrange.4.csv <==
N,Error,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,1.264182e-05,1.452541e-02,8.470297e-03,8.006573e-03,4.599094e-04,1.472712e-03,4.557371e-03,0.000000e+00
16,3.368044e-07,5.572271e-02,4.352736e-02,3.803325e-02,5.482674e-03,3.795385e-03,8.346319e-03,6.239176e-03
32,9.341680e-09,2.283955e-01,1.942856e-01,1.698401e-01,2.441025e-02,1.296711e-02,2.096295e-02,2.524304e-02
64,2.706825e-10,9.963591e-01,8.775206e-01,7.274296e-01,1.499891e-01,4.925227e-02,6.892109e-02,1.102121e-01
128,8.101265e-12,4.731015e+00,4.276338e+00,3.531787e+00,7.441075e-01,1.970937e-01,2.548769e-01,5.938437e-01


==> code/data/poisson.Lagrange.5.csv <==
N,Error,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,8.096885e-06,2.012205e-02,1.274109e-02,1.220202e-02,5.350113e-04,2.694607e-03,4.660130e-03,0.000000e+00
16,1.775663e-07,8.026886e-02,6.225300e-02,5.604720e-02,6.187677e-03,8.824587e-03,9.118795e-03,1.203656e-02
32,2.180817e-09,3.459332e-01,2.889013e-01,2.486992e-01,4.015541e-02,3.262711e-02,2.412963e-02,5.228567e-02
64,6.739537e-10,1.538658e+00,1.321872e+00,1.132784e+00,1.889234e-01,1.355405e-01,8.015919e-02,2.532804e-01
128,2.197998e-13,7.482913e+00,6.646841e+00,5.496431e+00,1.148674e+00,5.171070e-01,3.139505e-01,1.304084e+00


==> code/data/poisson.condensed.Lagrange.3.csv <==
N,Error,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,1.356738e-04,4.033709e-02,3.528547e-02,1.659536e-02,2.262330e-02,6.818771e-05,4.953861e-03,0.000000e+00
16,8.277896e-06,5.987740e-02,5.326819e-02,3.332448e-02,3.626657e-02,5.245209e-05,6.514311e-03,2.785921e-03
32,5.094926e-07,1.490014e-01,1.350579e-01,1.050918e-01,1.040065e-01,5.888939e-05,1.379418e-02,1.024199e-02
64,3.161851e-08,5.601428e-01,5.148308e-01,4.374962e-01,4.213514e-01,7.414818e-05,4.491782e-02,4.388189e-02
128,1.969775e-09,2.537841e+00,2.377369e+00,1.997540e+00,2.006381e+00,1.602173e-04,1.584744e-01,1.990957e-01


==> code/data/poisson.condensed.Lagrange.4.csv <==
N,Error,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,1.264182e-05,4.182911e-02,3.669834e-02,1.819944e-02,2.386522e-02,4.911423e-05,5.048752e-03,0.000000e+00
16,3.368044e-07,7.244921e-02,6.462312e-02,4.331946e-02,4.347873e-02,4.625320e-05,7.719278e-03,5.167484e-03
32,9.341680e-09,2.046444e-01,1.854422e-01,1.498442e-01,1.362813e-01,5.459785e-05,1.900315e-02,1.967788e-02
64,2.706825e-10,8.184323e-01,7.520328e-01,6.281915e-01,5.822749e-01,1.039505e-04,6.557846e-02,8.645415e-02
128,8.101112e-12,3.796108e+00,3.539850e+00,2.928087e+00,2.828021e+00,2.663136e-04,2.531941e-01,4.109535e-01


==> code/data/poisson.condensed.Lagrange.5.csv <==
N,Error,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,8.096885e-06,4.820704e-02,4.252768e-02,2.230167e-02,2.716470e-02,5.030632e-05,5.591154e-03,0.000000e+00
16,1.775663e-07,9.329247e-02,8.439684e-02,5.696344e-02,5.670476e-02,4.887581e-05,8.754730e-03,6.178379e-03
32,2.180817e-09,2.938919e-01,2.692342e-01,2.035227e-01,1.950579e-01,6.318092e-05,2.436042e-02,2.480388e-02
64,6.739520e-10,1.216760e+00,1.135519e+00,8.795877e-01,8.571694e-01,1.242161e-04,8.010507e-02,1.146092e-01
128,2.197937e-13,5.664727e+00,5.329788e+00,4.191173e+00,4.103212e+00,3.874302e-04,3.293946e-01,5.671887e-01


==> code/data/poissonflops.csv <==
Name, A Flops, S Flops
{$P^3$},2790,539
{$P^4$},11940,1970
{$P^5$},47375,6584
Hermite,3006,0
Bell,41975,0
Argyris,54275,0

